Attitude determination for nano-satellites -- II. Dead reckoning with a multiplicative extended Kalman filter

This paper is the second part of a series of studies discussing a novel attitude determination method for nano-satellites. Our approach is based on the utilization of thermal imaging sensors to determine the direction of the Sun and the nadir with respect to the satellite with sub-degree accuracy. The proposed method is planned to be applied during the Cubesats Applied for MEasuring and LOcalising Transients (CAMELOT) mission aimed at detecting and localizing gamma-ray bursts with an efficiency and accuracy comparable to large gamma-ray space observatories. In this paper we introduce a simulation model aimed at testing the applicability of our attitude determination approach. Its first part simulates the orbit and rotation of a satellite with arbitrary initial conditions while its second part applies our attitude determination algorithm which is based on a multiplicative extended Kalman filter. The simulated satellite is assumed to be equipped with a GPS system, MEMS gyroscopes and the infrasensors. These instruments provide the required data input for the Kalman filter. We demonstrate the applicability of our attitude determination algorithm by simulating the motion of a nano-satellite on Low Earth Orbit. Our results show that the attitude determination may have a 1$\sigma$ error of $\sim30'$ even with a large gyroscope drift during the orbital periods when the infrasensors provide both the direction of the Sun and the Earth (the nadir). This accuracy is an improvement on the point source detection accuracy of the infrasensors. However, the attitude determination error can get as high as 25$^{\circ}$ during periods when the Sun is occulted by the Earth. We show that following an occultation period the attitude information is immediately recovered by the Kalman filter once the Sun is observed again.

==> Reviewer_answer.txt <==
We thank the Reviewer for their valuable comments on the manuscript. We have made the following changes in the manuscript, in accordance with the Reviewer's comments (highlighted by red in the text):

Comment 1: I understand that the term "attitude recovery", which appeared a few times in the text, means "attitude determination". However, "attitude recovery" is not a usual term in literature, and might cause some misunderstanding with idea of bringing the satellite from an unusual or unexpected to a nominal attitude. I believe the more usual terms in this case are "attitude determination" or "attitude estimation". It appeared first time in title of section 2.2, and occurred several times along the text. I suggest to authors to change the terms to a more usual ones.

Answer 1: We have changed "attitude recovery" to "attitude determination" in all of its occurrence.

Comment 2: On 3rd line of page 6, authors write "In the prediction step the algorithm estimates the state of the system together with its uncertainties". This is the purpose of filter algorithm as a whole.  In prediction step, the filter propagates the estimates of state and uncertainties from current to the next time step, when measurements are ready to be incorporated (measurement step). I suggest to authors to rewrite this phrase.

Answer 2: We have changed the phrase mentioned by the Reviewer to the one suggested in the comment.

Comment 3: In the Summary (page 12, line 7), authors say "... the satellites will not have infrasensors on all of their six sides...". Although well referenced in previous work, authors should add a paragraph (at introduction, or other section at the authors' discretion) with a few lines describing the infrasensors, how they are mounted, sky visibility etc., and simulation conditions. This information would make this paper easier to read.

Answer 3: We have added a couple of sentences to the introduction, detailing the specifications of the infrasensors.

Comment 4: In Appendix A (page 14, line 3), replace filter by gain: "Kk is the Kalman gain..."

Answer 4: We have replaced the phrase to the one suggested by the Reviewer.

In addition, we have also added a new reference to the paper of Melexis (2018), and we have changed the ordering of the references to be in alphabetical order.

We would like to thank the Reviewer once more and we hope that with these changes the manuscript is now suitable for publication in its present form.
